A ride time-oriented scheduling algorithm for dial-a-ride problems

This paper offers a new algorithm to efficiently optimize scheduling decisions for dial-a-ride problems (DARPs), including problem variants considering electric and autonomous vehicles (e-ADARPs). The scheduling heuristic, based on linear programming theory, aims at finding minimal user ride time schedules in polynomial time. The algorithm can either return optimal feasible routes or it can return incorrect infeasibility declarations, on which feasibility can be recovered through a specifically-designed heuristic. The algorithm is furthermore supplemented by a battery management algorithm that can be used to determine charging decisions for electric and autonomous vehicle fleets. Timing solutions from the proposed scheduling algorithm are obtained on millions of routes extracted from DARP and e-ADARP benchmark instances. They are compared to those obtained from a linear program, as well as to popular scheduling procedures from the DARP literature. Results show that the proposed procedure outperforms state-of-the-art scheduling algorithms, both in terms of compute-efficiency and solution quality.

==> Style and Template for Preprints (arXiv, bio-arXiv)/excel/darp/Table_logs.csv <==
scenario,number of routes,number feasible routes,range of route nodes,average cpu LP [ms],BONG: number incorrect feasible declarations,BONG: number incorrect infeasible declarations,BONG: number infeasible declarations because of TW violations,BONG: number infeasible declarations because of RT violations,BONG: number infeasible declarations because of BATT violations,BONG: number of deviating solutions,BONG: average relative deviation,BONG: average cpu algorithm [ms],BONG: total number of recourse,BONG: avg recourse time,BONG: avg route completion time,BONG: total route wait time,CORD: number incorrect feasible declarations,CORD: number of incorrect infeasible declarations,CORD: number infeasible declarations because of TW violations,CORD: number infeasible declarations because of RT violations,CORD: number infeasible declarations because of BATT violations,CORD: number of deviating solutions,CORD: average relative deviation,CORD: average cpu algorithm [ms],CORD: total number of recourse,CORD: avg recourse time,CORD: avg route completion time,CORD: total route wait time,PARR: number incorrect feasible declarations,PARR: number incorrect infeasible declarations,PARR: number infeasible declarations because of TW violations,PARR: number infeasible declarations because of RT violations,PARR: number infeasible declarations because of BATT violations,PARR: number of deviating solutions,PARR: average relative deviation,PARR: average cpu algorithm [ms],PARR: total number of recourse,PARR: avg recourse time,PARR: avg route completion time,PARR: total route wait time,MOL: number incorrect feasible declarations,MOL: number incorrect infeasible declarations,MOL: number infeasible declarations because of TW violations,MOL: number infeasible declarations because of RT violations,MOL: number infeasible declarations because of BATT violations,MOL: number of deviating solutions,MOL: average relative deviation,MOL: average cpu algorithm [ms],MOL: total number of recourse,MOL: avg recourse time,MOL: avg route completion time,MOL: total route wait time
pr01,122148,122148,4 to 24,1.960,0,0,0,0,0,0,0.000,0.649,0,0.000,362.658,234.885,0,0,0,0,0,32553,19.679,0.462,0,0,355.986,234.885,0,0,0,0,0,13,6.915,0.439,0,0,357.553,110.583,0,0,0,0,0,3,5.349,0.360,0,0,352.670,234.885
pr02,228021,228021,4 to 32,2.058,0,0,0,0,0,0,0.000,0.661,0,0.000,405.022,221.451,0,0,0,0,0,63355,18.742,0.627,0,0,396.197,221.451,0,7,0,7,0,858,4.802,0.621,0,0,400.803,136.039,0,7,0,7,0,150,3.923,0.419,0,0,395.056,221.451
pr03,447151,447151,4 to 34,2.059,0,0,0,0,0,0,0.000,0.852,0,0.000,403.094,178.997,0,0,0,0,0,121082,14.201,0.719,0,0,395.181,178.997,0,11,0,11,0,883,6.533,0.716,0,0,396.376,85.074,0,11,0,11,0,250,4.673,0.441,0,0,393.150,178.996
pr04,934956,934956,4 to 34,2.131,0,0,0,0,0,0,0.000,0.927,0,0.000,414.511,180.549,0,0,0,0,0,315122,21.483,0.831,0,0,406.195,180.549,0,14,0,14,0,3343,9.475,0.791,0,0,408.542,97.363,0,15,0,15,0,719,5.683,0.464,0,0,404.546,180.549
pr05,1199566,1199566,4 to 36,2.154,0,0,0,0,0,0,0.000,0.927,0,0.000,389.001,189.796,0,0,0,0,0,318473,15.528,0.840,0,0,383.266,189.796,0,18,0,18,0,6569,7.054,0.803,0,0,382.554,85.237,0,14,1,13,0,1260,3.137,0.479,0,0,379.060,189.795
pr06,1682112,1682112,4 to 36,2.319,0,0,0,0,0,1,0.999,0.903,3,0.000,404.032,180.946,0,0,0,0,0,494874,15.421,0.884,0,0,397.125,180.946,0,13,0,13,0,6065,7.220,0.850,0,0,397.667,86.485,0,13,0,13,0,1032,2.169,0.479,0,0,394.081,180.946
pr07,149042,149042,4 to 28,2.075,0,0,0,0,0,0,0.000,0.762,0,0.000,357.194,188.866,0,0,0,0,0,39990,17.770,0.566,0,0,348.917,188.866,0,0,0,0,0,393,5.835,0.559,0,0,351.547,80.922,0,0,0,0,0,18,3.512,0.401,0,0,347.247,188.866
pr08,290587,290587,4 to 34,2.248,0,0,0,0,0,0,0.000,0.834,0,0.000,391.672,148.164,0,0,0,0,0,86704,10.062,0.801,0,0,385.396,148.164,0,3,0,3,0,2036,3.654,0.803,0,0,386.019,60.057,0,2,0,2,0,1774,2.534,0.498,0,0,381.852,148.164
pr09,400605,400605,4 to 36,2.218,0,0,0,0,0,2,1.342,0.804,0,0.000,396.569,138.729,0,0,0,0,0,146723,8.077,0.955,0,0,390.016,138.729,0,120,0,120,0,36057,2.323,0.936,0,0,389.730,55.898,0,222,0,222,0,19025,1.980,0.545,0,0,386.826,138.740
pr10,642027,642027,4 to 38,2.530,0,0,0,0,0,0,0.000,0.871,0,0.000,437.008,133.809,0,0,0,0,0,235329,8.103,1.088,0,0,429.214,133.809,0,83,0,83,0,15152,3.257,1.061,0,0,429.591,66.378,0,66,0,66,0,20754,2.242,0.601,0,0,427.197,133.807
pr11,219479,219479,4 to 26,2.012,0,0,0,0,0,0,0.000,0.567,0,0.000,356.472,272.798,0,0,0,0,0,44629,25.045,0.493,0,0,350.531,272.798,0,3,0,3,0,165,10.072,0.487,0,0,353.507,114.163,0,3,0,3,0,7,9.491,0.387,0,0,346.513,272.798
pr12,762104,762104,4 to 30,2.140,0,0,0,0,0,0,0.000,0.751,0,0.000,363.070,213.181,0,0,0,0,0,184521,27.090,0.772,0,0,362.406,213.181,0,9,0,9,0,547,6.062,0.750,0,0,356.877,75.641,0,7,0,7,0,105,3.642,0.489,0,0,353.251,213.180
pr13,1206019,1206019,4 to 32,2.234,0,0,0,0,0,0,0.000,0.687,0,0.000,369.229,159.462,0,0,0,0,0,427127,22.045,0.798,0,0,369.085,159.462,0,372,0,372,0,1935,8.359,0.769,0,0,367.712,58.110,0,341,3,338,0,313,4.360,0.514,0,0,359.873,159.448
pr14,1859557,1859557,4 to 34,2.545,0,0,0,0,0,0,0.000,0.715,0,0.000,364.596,153.785,0,0,0,0,0,382352,25.436,0.867,0,0,360.751,153.785,0,469,0,469,0,2242,6.640,0.830,0,0,358.839,50.754,0,410,15,395,0,1477,4.751,0.556,0,0,355.467,153.771
pr15,2965126,2965126,4 to 38,2.219,0,0,0,0,0,0,0.000,0.824,0,0.000,391.953,203.757,0,0,0,0,0,818035,27.374,0.960,0,0,390.874,203.757,0,196,0,196,0,10909,7.876,0.917,0,0,386.096,79.922,0,119,8,111,0,1644,7.601,0.532,0,0,382.086,203.756
pr16,4303839,4303839,4 to 42,2.541,0,0,0,0,0,24,2.460,0.855,9,0.000,389.023,165.978,0,1,0,1,0,1042878,24.480,0.977,0,0,387.105,165.978,0,132,0,132,0,6736,7.036,0.981,0,0,383.602,69.015,0,159,20,139,0,1161,5.260,0.570,0,0,379.427,165.978
pr17,328588,328588,4 to 28,1.902,0,0,0,0,0,0,0.000,0.541,0,0.000,336.010,197.822,0,0,0,0,0,67848,23.784,0.601,0,0,333.101,197.822,0,6,0,6,0,406,6.852,0.568,0,0,328.744,62.586,0,6,0,6,0,133,5.549,0.441,0,0,326.764,197.822
pr18,895460,895460,4 to 36,2.303,0,0,0,0,0,0,0.000,0.810,0,0.000,418.685,175.677,0,0,0,0,0,234296,18.485,0.987,0,0,418.378,175.677,0,38,0,38,0,1654,6.959,0.966,0,0,414.098,74.657,0,35,0,35,0,213,3.866,0.534,0,0,408.815,175.676
pr19,1580455,1580455,4 to 38,2.729,0,0,0,0,0,0,0.000,0.729,0,0.000,426.799,152.959,0,0,0,0,0,365403,12.652,1.184,0,0,424.179,152.959,0,19,0,19,0,4544,7.957,1.152,0,0,419.764,53.964,0,12,0,12,0,499,5.140,0.627,0,0,417.182,152.959
pr20,1627462,1627462,4 to 40,2.470,0,0,0,0,0,0,0.000,0.681,0,0.000,411.816,142.123,0,0,0,0,0,368965,14.941,1.165,0,0,409.276,142.123,0,61,0,61,0,14655,4.499,1.125,0,0,404.891,36.854,0,92,0,92,0,4668,3.275,0.621,0,0,402.582,142.120

==> Style and Template for Preprints (arXiv, bio-arXiv)/excel/darp/old_Table_logs.csv <==
scenario,number of routes,number feasible routes,range of route nodes,average cpu LP [ms],BONG: number incorrect feasible declarations,BONG: number incorrect infeasible declarations,BONG: number infeasible declarations because of TW violations,BONG: number infeasible declarations because of RT violations,BONG: number infeasible declarations because of BATT violations,BONG: number of deviating solutions,BONG: average relative deviation,BONG: average cpu algorithm [ms],CORD: number incorrect feasible declarations,CORD: number of incorrect infeasible declarations,CORD: number infeasible declarations because of TW violations,CORD: number infeasible declarations because of RT violations,CORD: number infeasible declarations because of BATT violations,CORD: number of deviating solutions,CORD: average relative deviation,CORD: average cpu algorithm [ms],PARR: number incorrect feasible declarations,PARR: number incorrect infeasible declarations,PARR: number infeasible declarations because of TW violations,PARR: number infeasible declarations because of RT violations,PARR: number infeasible declarations because of BATT violations,PARR: number of deviating solutions,PARR: average relative deviation,PARR: average cpu algorithm [ms],MOL: number incorrect feasible declarations,MOL: number incorrect infeasible declarations,MOL: number infeasible declarations because of TW violations,MOL: number infeasible declarations because of RT violations,MOL: number infeasible declarations because of BATT violations,MOL: number of deviating solutions,MOL: average relative deviation,MOL: average cpu algorithm [ms]
pr01,122148,122148,4 to 24,1.96,0,0,0,0,0,0,0.0,0.649,0,0,0,0,0,32553,19.679,0.462,0,0,0,0,0,13,6.915,0.439,0,0,0,0,0,3,5.349,0.36
pr02,228021,228021,4 to 32,2.058,0,0,0,0,0,0,0.0,0.661,0,0,0,0,0,63355,18.742,0.627,0,7,0,7,0,858,4.802,0.621,0,7,0,7,0,150,3.923,0.419
pr03,447151,447151,4 to 34,2.059,0,0,0,0,0,0,0.0,0.852,0,0,0,0,0,121082,14.201,0.719,0,11,0,11,0,883,6.533,0.716,0,11,0,11,0,250,4.673,0.441
pr04,934956,934956,4 to 34,2.131,0,0,0,0,0,0,0.0,0.927,0,0,0,0,0,315122,21.483,0.831,0,14,0,14,0,3343,9.475,0.791,0,15,0,15,0,719,5.683,0.464
pr05,1199566,1199566,4 to 36,2.154,0,0,0,0,0,0,0.0,0.927,0,0,0,0,0,318473,15.528,0.84,0,18,0,18,0,6569,7.054,0.803,0,14,1,13,0,1260,3.137,0.479
pr06,1682112,1682112,4 to 36,2.319,0,0,0,0,0,1,0.999,0.903,0,0,0,0,0,494874,15.421,0.884,0,13,0,13,0,6065,7.22,0.85,0,13,0,13,0,1032,2.169,0.479
pr07,149042,149042,4 to 28,2.075,0,0,0,0,0,0,0.0,0.762,0,0,0,0,0,39990,17.77,0.566,0,0,0,0,0,393,5.835,0.559,0,0,0,0,0,18,3.512,0.401
pr08,290587,290587,4 to 34,2.248,0,0,0,0,0,0,0.0,0.834,0,0,0,0,0,86704,10.062,0.801,0,3,0,3,0,2036,3.654,0.803,0,2,0,2,0,1774,2.534,0.498
pr09,400605,400605,4 to 36,2.218,0,0,0,0,0,2,1.342,0.804,0,0,0,0,0,146723,8.077,0.955,0,120,0,120,0,36057,2.323,0.936,0,222,0,222,0,19025,1.98,0.545
pr10,642027,642027,4 to 38,2.53,0,0,0,0,0,0,0.0,0.871,0,0,0,0,0,235329,8.103,1.088,0,83,0,83,0,15152,3.257,1.061,0,66,0,66,0,20754,2.242,0.601
pr11,219479,219479,4 to 26,2.012,0,0,0,0,0,0,0.0,0.567,0,0,0,0,0,44629,25.045,0.493,0,3,0,3,0,165,10.072,0.487,0,3,0,3,0,7,9.491,0.387
pr12,762104,762104,4 to 30,2.14,0,0,0,0,0,0,0.0,0.751,0,0,0,0,0,184521,27.09,0.772,0,9,0,9,0,547,6.062,0.75,0,7,0,7,0,105,3.642,0.489
pr13,1206019,1206019,4 to 32,2.234,0,0,0,0,0,0,0.0,0.687,0,0,0,0,0,427127,22.045,0.798,0,372,0,372,0,1935,8.359,0.769,0,341,3,338,0,313,4.36,0.514
pr14,1859557,1859557,4 to 34,2.545,0,0,0,0,0,0,0.0,0.715,0,0,0,0,0,382352,25.436,0.867,0,469,0,469,0,2242,6.64,0.83,0,410,15,395,0,1477,4.751,0.556
pr15,2965126,2965126,4 to 38,2.219,0,0,0,0,0,0,0.0,0.824,0,0,0,0,0,818035,27.374,0.96,0,196,0,196,0,10909,7.876,0.917,0,119,8,111,0,1644,7.601,0.532
pr17,328588,328588,4 to 28,1.902,0,0,0,0,0,0,0.0,0.541,0,0,0,0,0,67848,23.784,0.601,0,6,0,6,0,406,6.852,0.568,0,6,0,6,0,133,5.549,0.441
pr18,895460,895460,4 to 36,2.303,0,0,0,0,0,0,0.0,0.81,0,0,0,0,0,234296,18.485,0.987,0,38,0,38,0,1654,6.959,0.966,0,35,0,35,0,213,3.866,0.534
pr19,1580455,1580455,4 to 38,2.729,0,0,0,0,0,0,0.0,0.729,0,0,0,0,0,365403,12.652,1.184,0,19,0,19,0,4544,7.957,1.152,0,12,0,12,0,499,5.14,0.627
pr20,1627462,1627462,4 to 40,2.47,0,0,0,0,0,0,0.0,0.681,0,0,0,0,0,368965,14.941,1.165,0,61,0,61,0,14655,4.499,1.125,0,92,0,92,0,4668,3.275,0.621


==> Style and Template for Preprints (arXiv, bio-arXiv)/excel/uber/Table_logs.csv <==
scenario,number of routes,number feasible routes,range of route nodes,average cpu LP [ms],BONG: number incorrect feasible declarations,BONG: number incorrect infeasible declarations,BONG: number infeasible declarations because of TW violations,BONG: number infeasible declarations because of RT violations,BONG: number infeasible declarations because of BATT violations,BONG: number of deviating solutions,BONG: average relative deviation,BONG: average cpu algorithm [ms],BONG: total number of recourse,BONG: avg recourse time,BONG: avg route completion time,BONG: total route wait time,CORD: number incorrect feasible declarations,CORD: number of incorrect infeasible declarations,CORD: number infeasible declarations because of TW violations,CORD: number infeasible declarations because of RT violations,CORD: number infeasible declarations because of BATT violations,CORD: number of deviating solutions,CORD: average relative deviation,CORD: average cpu algorithm [ms],CORD: total number of recourse,CORD: avg recourse time,CORD: avg route completion time,CORD: total route wait time,PARR: number incorrect feasible declarations,PARR: number incorrect infeasible declarations,PARR: number infeasible declarations because of TW violations,PARR: number infeasible declarations because of RT violations,PARR: number infeasible declarations because of BATT violations,PARR: number of deviating solutions,PARR: average relative deviation,PARR: average cpu algorithm [ms],PARR: total number of recourse,PARR: avg recourse time,PARR: avg route completion time,PARR: total route wait time,MOL: number incorrect feasible declarations,MOL: number incorrect infeasible declarations,MOL: number infeasible declarations because of TW violations,MOL: number infeasible declarations because of RT violations,MOL: number infeasible declarations because of BATT violations,MOL: number of deviating solutions,MOL: average relative deviation,MOL: average cpu algorithm [ms],MOL: total number of recourse,MOL: avg recourse time,MOL: avg route completion time,MOL: total route wait time
u2-16-0.1,37670,37670,4 to 23,1.945,0,0,0,0,0,0,0,0.676,0,0,110.600,64.026,0,0,0,0,0,14343,31.036,0.463,0,0,114.184,64.026,0,217,181,0,139,0,0.000,0.464,0,0,112.081,58.381,0,0,0,0,0,0,0.000,0.417,0,0,110.101,64.026
u2-16-0.4,20348,20348,5 to 23,1.878,0,0,0,0,0,0,0,0.663,0,0,112.365,63.362,0,0,0,0,0,3121,33.209,0.471,0,0,116.756,63.362,0,2460,154,0,2357,0,0.000,0.452,0,0,111.611,52.100,0,0,0,0,0,0,0.000,0.499,0,0,111.872,63.362
u2-16-0.7,15319,15319,6 to 24,1.966,0,0,0,0,0,0,0,0.503,0,0,107.714,40.019,0,0,0,0,0,1098,33.280,0.392,0,0,111.778,40.019,0,3736,63,0,3727,0,0.000,0.359,0,0,107.047,30.050,0,0,0,0,0,0,0.000,0.596,0,0,107.292,40.019
u2-20-0.1,51431,51431,5 to 30,2.062,0,0,0,0,0,0,0,0.910,0,0,137.716,76.866,0,166,0,166,0,12933,67.765,0.661,0,0,141.381,76.924,0,342,22,0,335,0,0.000,0.634,0,0,137.444,60.475,0,0,0,0,0,0,0.000,0.464,0,0,137.216,76.866
u2-20-0.4,39031,39031,5 to 31,2.655,0,0,0,0,0,0,0,1.025,0,0,145.990,95.039,0,13,0,13,0,9605,70.787,0.726,0,0,150.620,95.040,0,9144,24,0,9135,0,0.000,0.738,0,0,144.734,74.889,0,0,0,0,0,0,0.000,0.539,0,0,145.490,95.039
u2-20-0.7,31343,31343,5 to 27,2.099,0,0,0,0,0,0,0,0.774,0,0,147.760,79.442,0,7,0,7,0,5591,68.619,0.560,0,0,151.722,79.440,0,1296,11,0,1296,0,0.000,0.554,0,0,147.291,62.407,0,0,0,0,0,0,0.000,0.520,0,0,147.261,79.442
u2-24-0.1,26513,26513,6 to 33,2.872,0,0,0,0,0,0,0,1.034,0,0,172.664,79.168,0,0,0,0,0,10321,28.348,0.658,0,0,174.470,79.168,0,3609,1819,0,2596,0,0.000,0.649,0,0,172.204,69.819,0,0,0,0,0,0,0.000,0.629,0,0,172.168,79.168
u2-24-0.4,28913,28913,6 to 34,3.013,0,0,0,0,0,0,0,0.939,0,0,177.582,69.812,0,0,0,0,0,11061,26.981,0.657,0,0,179.183,69.813,0,3572,1065,0,3139,0,0.000,0.649,0,0,176.470,58.531,0,0,0,0,0,0,0.000,0.697,0,0,177.087,69.813
u2-24-0.7,1751,1751,5 to 27,2.556,0,0,0,0,0,0,0,1.108,0,0,112.182,100.041,0,0,0,0,0,86,24.093,0.976,0,0,119.719,100.041,0,315,42,0,312,0,0.000,0.941,0,0,111.506,26.745,0,0,0,0,0,0,0.000,1.771,0,0,111.797,100.041
u3-18-0.1,59678,59678,4 to 24,2.008,0,0,0,0,0,0,0,0.615,0,0,121.552,90.541,0,0,0,0,0,13580,36.428,0.377,0,0,127.224,90.541,0,1135,1135,0,152,0,0.000,0.365,0,0,124.757,73.592,0,0,0,0,0,0,0.000,0.355,0,0,121.058,90.541
u3-18-0.4,45877,45877,4 to 21,2.079,0,0,0,0,0,0,0,0.602,0,0,113.548,90.228,0,0,0,0,0,10629,38.876,0.345,0,0,116.735,90.228,0,384,357,0,364,0,0.000,0.348,0,0,118.438,70.468,0,0,0,0,0,0,0.000,0.353,0,0,113.056,90.228
u3-18-0.7,43889,43889,5 to 21,1.786,0,0,0,0,0,0,0,0.576,0,0,121.446,90.415,0,0,0,0,0,8149,46.895,0.373,0,0,126.215,90.415,0,7378,10,0,7377,0,0.000,0.356,0,0,122.719,63.570,0,0,0,0,0,0,0.000,0.383,0,0,120.961,90.415
u3-24-0.1,62295,62295,4 to 24,2.088,0,0,0,0,0,0,0,0.722,0,0,152.844,118.147,0,0,0,0,0,25272,59.241,0.459,0,0,156.141,118.147,0,38,36,0,14,7,0.565,0.468,0,0,155.992,106.356,0,0,0,0,0,0,0.000,0.389,0,0,152.346,118.147
u3-24-0.4,62863,62863,5 to 25,2.202,0,0,0,0,0,0,0,0.741,0,0,165.153,116.514,0,0,0,0,0,25325,58.769,0.495,0,0,168.498,116.514,0,3721,297,0,3692,2,0.565,0.496,0,0,166.360,104.547,0,0,0,0,0,0,0.000,0.434,0,0,164.657,116.514
u3-24-0.7,39789,39789,5 to 25,2.756,0,0,0,0,0,0,0,0.758,0,0,162.690,106.052,0,0,0,0,0,19159,50.038,0.529,0,0,166.978,106.052,0,4588,23,0,4584,1,0.565,0.515,0,0,163.559,91.079,0,0,0,0,0,0,0.000,0.488,0,0,162.196,106.052
u3-30-0.1,82775,82775,4 to 35,2.208,0,0,0,0,0,0,0,1.233,0,0,170.841,160.902,0,0,0,0,0,21557,106.719,0.758,0,0,177.728,160.902,0,75,55,0,52,0,0.000,0.740,0,0,175.665,123.086,0,0,0,0,0,0,0.000,0.453,0,0,170.343,160.902
u3-30-0.4,56560,56560,4 to 33,2.954,0,0,0,0,0,0,0,1.235,0,0,178.126,143.956,0,0,0,0,0,15463,63.967,0.761,0,0,184.130,143.956,0,8901,26,0,8885,0,0.000,0.750,0,0,185.649,113.062,0,0,0,0,0,0,0.000,0.540,0,0,177.628,143.956
u3-30-0.7,53357,53357,5 to 38,2.486,0,0,0,0,0,0,0,1.042,0,0,202.082,148.365,0,0,0,0,0,17616,65.755,0.623,0,0,206.915,148.366,0,20916,136,0,20863,0,0.000,0.572,0,0,207.924,123.280,0,0,0,0,0,0,0.000,0.551,0,0,201.590,148.365
u3-36-0.1,79254,79254,5 to 35,2.562,0,0,0,0,0,0,0,1.418,0,0,237.499,190.384,0,0,0,0,0,35159,68.424,0.912,0,0,241.938,190.385,0,6355,233,0,6779,0,0.000,0.885,0,0,235.158,156.836,0,0,0,0,0,0,0.000,0.526,0,0,237.000,190.384
u3-36-0.4,40374,40374,5 to 35,2.091,0,0,0,0,0,0,0,1.191,0,0,233.359,177.823,0,0,0,0,0,19270,72.027,0.755,0,0,239.432,177.823,0,7642,91,0,7610,0,0.000,0.704,0,0,230.246,139.520,0,0,0,0,0,0,0.000,0.505,0,0,232.862,177.823
u3-36-0.7,53003,53003,5 to 40,2.388,0,0,0,0,0,0,0,1.329,0,0,258.331,159.487,0,0,0,0,0,22234,59.382,0.829,0,0,262.127,159.487,0,7594,31,0,7594,0,0.000,0.836,0,0,261.558,141.701,0,0,0,0,0,0,0.000,0.616,0,0,257.832,159.487
u4-16-0.1,67699,67699,4 to 14,1.394,0,0,0,0,0,0,0,0.279,0,0,41.912,32.837,0,0,0,0,0,11342,96.120,0.194,0,0,46.142,32.837,0,0,0,0,0,0,0.000,0.193,0,0,43.367,15.407,0,0,0,0,0,0,0.000,0.247,0,0,41.415,32.837
u4-16-0.4,62234,62234,4 to 14,1.404,0,0,0,0,0,0,0,0.263,0,0,40.664,32.479,0,0,0,0,0,10092,101.253,0.187,0,0,44.575,32.479,0,0,0,0,0,0,0.000,0.185,0,0,42.248,15.167,0,0,0,0,0,0,0.000,0.253,0,0,40.173,32.479
u4-16-0.7,40835,40835,4 to 17,1.478,0,0,0,0,0,0,0,0.276,0,0,58.855,34.337,0,0,0,0,0,6270,62.277,0.249,0,0,63.368,34.337,0,5026,14,0,5026,0,0.000,0.247,0,0,56.915,10.162,0,0,0,0,0,0,0.000,0.337,0,0,58.456,34.337
u4-24-0.1,59968,59968,4 to 23,1.824,0,0,0,0,0,0,0,0.627,0,0,346.260,305.417,0,3,0,3,0,13711,42.533,0.329,0,0,350.116,305.425,0,334,304,0,360,0,0.000,0.328,0,0,353.256,298.366,0,0,0,0,0,0,0.000,0.333,0,0,345.668,305.417
u4-24-0.4,54756,54756,5 to 23,1.702,0,0,0,0,0,0,0,0.663,0,0,326.466,275.018,0,16,0,16,0,7858,30.573,0.379,0,0,329.675,275.063,0,8411,282,0,8385,0,0.000,0.366,0,0,315.018,243.644,0,0,0,0,0,0,0.000,0.373,0,0,325.881,275.018
u4-24-0.7,33597,33597,4 to 23,1.731,0,0,0,0,0,0,0,0.674,0,0,299.234,224.190,0,7,0,7,0,5010,34.655,0.417,0,0,302.122,224.216,0,2722,19,0,2721,0,0.000,0.414,0,0,295.088,203.463,0,0,0,0,0,0,0.000,0.415,0,0,298.651,224.190
u4-32-0.1,106225,106225,4 to 27,1.958,0,0,0,0,0,0,0,0.806,0,0,143.342,101.983,0,338,0,338,0,53488,48.561,0.522,0,0,149.078,101.954,0,754,662,0,483,0,0.000,0.513,0,0,148.737,87.140,0,0,0,0,0,0,0.000,0.415,0,0,142.846,101.983
u4-32-0.4,46931,46931,4 to 25,1.875,0,0,0,0,0,0,0,0.684,0,0,155.311,104.113,0,29,0,29,0,16534,54.786,0.500,0,0,158.964,104.116,0,8713,111,0,8686,0,0.000,0.485,0,0,157.045,91.100,0,0,0,0,0,0,0.000,0.428,0,0,154.820,104.113
u4-32-0.7,51616,51616,5 to 25,2.076,0,0,0,0,0,0,0,0.636,0,0,151.695,96.019,0,129,0,129,0,16893,44.910,0.472,0,0,156.885,96.010,0,14747,38,0,14747,0,0.000,0.497,0,0,150.363,66.876,0,0,0,0,0,0,0.000,0.421,0,0,151.208,96.019
u4-40-0.1,46790,46790,4 to 29,2.216,0,0,0,0,0,0,0,1.064,0,0,366.539,378.017,0,0,0,0,0,20143,67.739,0.643,0,0,376.710,378.017,0,4635,184,0,4772,0,0.000,0.624,0,0,367.346,305.556,0,0,0,0,0,0,0.000,0.486,0,0,366.042,378.016
u4-40-0.4,44843,44843,5 to 31,2.031,0,0,0,0,0,0,0,0.918,0,0,392.990,353.199,0,0,0,0,0,22624,86.456,0.541,0,0,399.849,353.199,0,13034,52,0,13032,0,0.000,0.535,0,0,394.897,304.694,0,0,0,0,0,0,0.000,0.488,0,0,392.494,353.199
u4-40-0.7,31625,31625,5 to 25,1.490,0,0,0,0,0,0,0,0.369,0,0,277.830,305.410,0,0,0,0,0,1434,59.386,0.273,0,0,283.990,305.410,0,3516,364,0,3509,0,0.000,0.261,0,0,273.167,219.130,0,0,0,0,0,0,0.000,0.383,0,0,277.476,305.410
u4-48-0.1,90666,90666,5 to 39,2.445,0,0,0,0,0,0,0,1.339,0,0,240.387,177.752,0,175,0,175,0,57814,37.664,0.990,0,0,243.677,177.722,0,9379,221,1,12731,0,0.000,0.964,0,0,240.815,154.353,0,1,0,1,0,0,0.000,0.543,0,0,239.889,177.752
u4-48-0.4,58420,58420,5 to 31,1.647,0,0,0,0,0,0,0,0.407,0,0,159.147,145.273,0,107,0,107,0,5979,48.564,0.345,0,0,163.673,145.155,0,2731,1448,1,2497,0,0.000,0.339,0,0,162.162,100.685,0,1,0,1,0,0,0.000,0.400,0,0,158.828,145.273
u4-48-0.7,43857,43857,5 to 29,1.605,0,0,0,0,0,0,0,0.411,0,0,156.159,136.618,0,115,0,115,0,4301,44.029,0.340,0,0,160.763,136.413,0,3524,139,1,3523,0,0.000,0.345,0,0,157.227,90.308,0,1,0,1,0,0,0.000,0.405,0,0,155.801,136.617
u5-40-0.1,130743,130743,4 to 25,1.945,0,0,0,0,0,0,0,0.849,0,0,149.655,126.202,0,0,0,0,0,59482,77.189,0.515,0,0,156.118,126.202,0,237,82,0,213,0,0.000,0.494,0,0,152.849,91.998,0,0,0,0,0,0,0.000,0.390,0,0,149.062,126.202
u5-40-0.4,116848,116848,4 to 27,2.145,0,0,0,0,0,0,0,0.795,0,0,169.808,120.363,0,0,0,0,0,44558,79.516,0.543,0,0,174.531,120.363,0,6327,227,0,6289,0,0.000,0.532,0,0,171.049,93.711,0,0,0,0,0,0,0.000,0.436,0,0,169.214,120.363
u5-40-0.7,50576,50576,5 to 23,1.325,0,0,0,0,0,0,0,0.204,0,0,89.798,93.350,0,0,0,0,0,2407,63.427,0.199,0,0,92.643,93.350,0,3962,811,0,3962,1,7.262,0.195,0,0,89.232,46.720,0,0,0,0,0,0,0.000,0.299,0,0,89.544,93.350
u5-50-0.1,112835,112835,4 to 34,2.185,0,0,0,0,0,0,0,1.057,0,0,193.501,179.413,0,1,0,1,0,47249,60.896,0.645,0,0,201.735,179.413,0,4029,93,0,4120,2,3.583,0.629,0,0,196.157,145.192,0,0,0,0,0,0,0.000,0.429,0,0,193.003,179.413
u5-50-0.4,111003,111003,4 to 31,2.208,0,0,0,0,0,0,0,1.043,0,0,222.417,168.935,0,3,0,3,0,61626,60.273,0.692,0,0,228.931,168.934,0,27094,60,0,27077,6,5.335,0.678,0,0,222.589,133.000,0,0,0,0,0,1,3.041,0.461,0,0,221.922,168.935
u5-50-0.7,76143,76143,5 to 33,2.306,0,0,0,0,0,0,0,1.065,0,0,218.598,164.566,0,0,0,0,0,41223,52.761,0.702,0,0,226.739,164.566,0,10444,3,0,10444,123,6.021,0.721,0,0,215.465,118.798,0,0,0,0,0,4,4.070,0.507,0,0,218.103,164.566

==> Style and Template for Preprints (arXiv, bio-arXiv)/excel/uber/old_Table_logs.csv <==
scenario,number of routes,number feasible routes,range of route nodes,average cpu LP [ms],BONG: number incorrect feasible declarations,BONG: number incorrect infeasible declarations,BONG: number infeasible declarations because of TW violations,BONG: number infeasible declarations because of RT violations,BONG: number infeasible declarations because of BATT violations,BONG: number of deviating solutions,BONG: average relative deviation,BONG: average cpu algorithm [ms],CORD: number incorrect feasible declarations,CORD: number of incorrect infeasible declarations,CORD: number infeasible declarations because of TW violations,CORD: number infeasible declarations because of RT violations,CORD: number infeasible declarations because of BATT violations,CORD: number of deviating solutions,CORD: average relative deviation,CORD: average cpu algorithm [ms],PARR: number incorrect feasible declarations,PARR: number incorrect infeasible declarations,PARR: number infeasible declarations because of TW violations,PARR: number infeasible declarations because of RT violations,PARR: number infeasible declarations because of BATT violations,PARR: number of deviating solutions,PARR: average relative deviation,PARR: average cpu algorithm [ms],MOL: number incorrect feasible declarations,MOL: number incorrect infeasible declarations,MOL: number infeasible declarations because of TW violations,MOL: number infeasible declarations because of RT violations,MOL: number infeasible declarations because of BATT violations,MOL: number of deviating solutions,MOL: average relative deviation,MOL: average cpu algorithm [ms]
u2-16-0.1,37670,37670,4 to 23,1.945,0,0,0,0,0,0,0.0,0.676,0,0,0,0,0,14343,31.036,0.463,0,217,181,0,139,0,0.0,0.464,0,0,0,0,0,0,0.0,0.417
u2-16-0.4,20348,20348,5 to 23,1.878,0,0,0,0,0,0,0.0,0.663,0,0,0,0,0,3121,33.209,0.471,0,2460,154,0,2357,0,0.0,0.452,0,0,0,0,0,0,0.0,0.499
u2-16-0.7,15319,15319,6 to 24,1.966,0,0,0,0,0,0,0.0,0.503,0,0,0,0,0,1098,33.28,0.392,0,3736,63,0,3727,0,0.0,0.359,0,0,0,0,0,0,0.0,0.596
u2-20-0.1,51431,51431,5 to 30,2.062,0,0,0,0,0,0,0.0,0.91,0,166,0,166,0,12933,67.765,0.661,0,342,22,0,335,0,0.0,0.634,0,0,0,0,0,0,0.0,0.464
u2-20-0.4,39031,39031,5 to 31,2.655,0,0,0,0,0,0,0.0,1.025,0,13,0,13,0,9605,70.787,0.726,0,9144,24,0,9135,0,0.0,0.738,0,0,0,0,0,0,0.0,0.539
u2-20-0.7,31343,31343,5 to 27,2.099,0,0,0,0,0,0,0.0,0.774,0,7,0,7,0,5591,68.619,0.56,0,1296,11,0,1296,0,0.0,0.554,0,0,0,0,0,0,0.0,0.52
u2-24-0.1,26513,26513,6 to 33,2.872,0,0,0,0,0,0,0.0,1.034,0,0,0,0,0,10321,28.348,0.658,0,3609,1819,0,2596,0,0.0,0.649,0,0,0,0,0,0,0.0,0.629
u2-24-0.4,28913,28913,6 to 34,3.013,0,0,0,0,0,0,0.0,0.939,0,0,0,0,0,11061,26.981,0.657,0,3572,1065,0,3139,0,0.0,0.649,0,0,0,0,0,0,0.0,0.697
u2-24-0.7,1751,1751,5 to 27,2.556,0,0,0,0,0,0,0.0,1.108,0,0,0,0,0,86,24.093,0.976,0,315,42,0,312,0,0.0,0.941,0,0,0,0,0,0,0.0,1.771
u3-18-0.1,59678,59678,4 to 24,2.008,0,0,0,0,0,0,0.0,0.615,0,0,0,0,0,13580,36.428,0.377,0,1135,1135,0,152,0,0.0,0.365,0,0,0,0,0,0,0.0,0.355
u3-18-0.4,45877,45877,4 to 21,2.079,0,0,0,0,0,0,0.0,0.602,0,0,0,0,0,10629,38.876,0.345,0,384,357,0,364,0,0.0,0.348,0,0,0,0,0,0,0.0,0.353
u3-18-0.7,43889,43889,5 to 21,1.786,0,0,0,0,0,0,0.0,0.576,0,0,0,0,0,8149,46.895,0.373,0,7378,10,0,7377,0,0.0,0.356,0,0,0,0,0,0,0.0,0.383
u3-24-0.1,62295,62295,4 to 24,2.088,0,0,0,0,0,0,0.0,0.722,0,0,0,0,0,25272,59.241,0.459,0,38,36,0,14,7,0.565,0.468,0,0,0,0,0,0,0.0,0.389
u3-24-0.4,62863,62863,5 to 25,2.202,0,0,0,0,0,0,0.0,0.741,0,0,0,0,0,25325,58.769,0.495,0,3721,297,0,3692,2,0.565,0.496,0,0,0,0,0,0,0.0,0.434
u3-24-0.7,39789,39789,5 to 25,2.756,0,0,0,0,0,0,0.0,0.758,0,0,0,0,0,19159,50.038,0.529,0,4588,23,0,4584,1,0.565,0.515,0,0,0,0,0,0,0.0,0.488
u3-30-0.1,82775,82775,4 to 35,2.208,0,0,0,0,0,0,0.0,1.233,0,0,0,0,0,21557,106.719,0.758,0,75,55,0,52,0,0.0,0.74,0,0,0,0,0,0,0.0,0.453
u3-30-0.4,56560,56560,4 to 33,2.954,0,0,0,0,0,0,0.0,1.235,0,0,0,0,0,15463,63.967,0.761,0,8901,26,0,8885,0,0.0,0.75,0,0,0,0,0,0,0.0,0.54
u3-30-0.7,53357,53357,5 to 38,2.486,0,0,0,0,0,0,0.0,1.042,0,0,0,0,0,17616,65.755,0.623,0,20916,136,0,20863,0,0.0,0.572,0,0,0,0,0,0,0.0,0.551
u3-36-0.1,79254,79254,5 to 35,2.562,0,0,0,0,0,0,0.0,1.418,0,0,0,0,0,35159,68.424,0.912,0,6355,233,0,6779,0,0.0,0.885,0,0,0,0,0,0,0.0,0.526
u3-36-0.4,40374,40374,5 to 35,2.091,0,0,0,0,0,0,0.0,1.191,0,0,0,0,0,19270,72.027,0.755,0,7642,91,0,7610,0,0.0,0.704,0,0,0,0,0,0,0.0,0.505
u3-36-0.7,53003,53003,5 to 40,2.388,0,0,0,0,0,0,0.0,1.329,0,0,0,0,0,22234,59.382,0.829,0,7594,31,0,7594,0,0.0,0.836,0,0,0,0,0,0,0.0,0.616
u4-16-0.1,67699,67699,4 to 14,1.394,0,0,0,0,0,0,0.0,0.279,0,0,0,0,0,11342,96.12,0.194,0,0,0,0,0,0,0.0,0.193,0,0,0,0,0,0,0.0,0.247
u4-16-0.4,62234,62234,4 to 14,1.404,0,0,0,0,0,0,0.0,0.263,0,0,0,0,0,10092,101.253,0.187,0,0,0,0,0,0,0.0,0.185,0,0,0,0,0,0,0.0,0.253
u4-16-0.7,40835,40835,4 to 17,1.478,0,0,0,0,0,0,0.0,0.276,0,0,0,0,0,6270,62.277,0.249,0,5026,14,0,5026,0,0.0,0.247,0,0,0,0,0,0,0.0,0.337
u4-24-0.1,59968,59968,4 to 23,1.824,0,0,0,0,0,0,0.0,0.627,0,3,0,3,0,13711,42.533,0.329,0,334,304,0,360,0,0.0,0.328,0,0,0,0,0,0,0.0,0.333
u4-24-0.4,54756,54756,5 to 23,1.702,0,0,0,0,0,0,0.0,0.663,0,16,0,16,0,7858,30.573,0.379,0,8411,282,0,8385,0,0.0,0.366,0,0,0,0,0,0,0.0,0.373
u4-24-0.7,33597,33597,4 to 23,1.731,0,0,0,0,0,0,0.0,0.674,0,7,0,7,0,5010,34.655,0.417,0,2722,19,0,2721,0,0.0,0.414,0,0,0,0,0,0,0.0,0.415
u4-32-0.1,106225,106225,4 to 27,1.958,0,0,0,0,0,0,0.0,0.806,0,338,0,338,0,53488,48.561,0.522,0,754,662,0,483,0,0.0,0.513,0,0,0,0,0,0,0.0,0.415
u4-32-0.4,46931,46931,4 to 25,1.875,0,0,0,0,0,0,0.0,0.684,0,29,0,29,0,16534,54.786,0.5,0,8713,111,0,8686,0,0.0,0.485,0,0,0,0,0,0,0.0,0.428
u4-32-0.7,51616,51616,5 to 25,2.076,0,0,0,0,0,0,0.0,0.636,0,129,0,129,0,16893,44.91,0.472,0,14747,38,0,14747,0,0.0,0.497,0,0,0,0,0,0,0.0,0.421
u4-40-0.1,46790,46790,4 to 29,2.216,0,0,0,0,0,0,0.0,1.064,0,0,0,0,0,20143,67.739,0.643,0,4635,184,0,4772,0,0.0,0.624,0,0,0,0,0,0,0.0,0.486
u4-40-0.4,44843,44843,5 to 31,2.031,0,0,0,0,0,0,0.0,0.918,0,0,0,0,0,22624,86.456,0.541,0,13034,52,0,13032,0,0.0,0.535,0,0,0,0,0,0,0.0,0.488
u4-40-0.7,31625,31625,5 to 25,1.49,0,0,0,0,0,0,0.0,0.369,0,0,0,0,0,1434,59.386,0.273,0,3516,364,0,3509,0,0.0,0.261,0,0,0,0,0,0,0.0,0.383
u4-48-0.1,90666,90666,5 to 39,2.445,0,0,0,0,0,0,0.0,1.339,0,175,0,175,0,57814,37.664,0.99,0,9379,221,1,12731,0,0.0,0.964,0,1,0,1,0,0,0.0,0.543
u4-48-0.4,58420,58420,5 to 31,1.647,0,0,0,0,0,0,0.0,0.407,0,107,0,107,0,5979,48.564,0.345,0,2731,1448,1,2497,0,0.0,0.339,0,1,0,1,0,0,0.0,0.4
u4-48-0.7,43857,43857,5 to 29,1.605,0,0,0,0,0,0,0.0,0.411,0,115,0,115,0,4301,44.029,0.34,0,3524,139,1,3523,0,0.0,0.345,0,1,0,1,0,0,0.0,0.405
u5-40-0.1,130743,130743,4 to 25,1.945,0,0,0,0,0,0,0.0,0.849,0,0,0,0,0,59482,77.189,0.515,0,237,82,0,213,0,0.0,0.494,0,0,0,0,0,0,0.0,0.39
u5-40-0.4,116848,116848,4 to 27,2.145,0,0,0,0,0,0,0.0,0.795,0,0,0,0,0,44558,79.516,0.543,0,6327,227,0,6289,0,0.0,0.532,0,0,0,0,0,0,0.0,0.436
u5-40-0.7,50576,50576,5 to 23,1.325,0,0,0,0,0,0,0.0,0.204,0,0,0,0,0,2407,63.427,0.199,0,3962,811,0,3962,1,7.262,0.195,0,0,0,0,0,0,0.0,0.299
u5-50-0.1,112835,112835,4 to 34,2.185,0,0,0,0,0,0,0.0,1.057,0,1,0,1,0,47249,60.896,0.645,0,4029,93,0,4120,2,3.583,0.629,0,0,0,0,0,0,0.0,0.429
u5-50-0.4,111003,111003,4 to 31,2.208,0,0,0,0,0,0,0.0,1.043,0,3,0,3,0,61626,60.273,0.692,0,27094,60,0,27077,6,5.335,0.678,0,0,0,0,0,1,3.041,0.461
u5-50-0.7,76143,76143,5 to 33,2.306,0,0,0,0,0,0,0.0,1.065,0,0,0,0,0,41223,52.761,0.702,0,10444,3,0,10444,123,6.021,0.721,0,0,0,0,0,4,4.07,0.507


==> excel/darp/old_Table_logs.csv <==
scenario,number of routes,number feasible routes,range of route nodes,average cpu LP [ms],BONG: number incorrect feasible declarations,BONG: number incorrect infeasible declarations,BONG: number infeasible declarations because of TW violations,BONG: number infeasible declarations because of RT violations,BONG: number infeasible declarations because of BATT violations,BONG: number of deviating solutions,BONG: average relative deviation,BONG: average cpu algorithm [ms],CORD: number incorrect feasible declarations,CORD: number of incorrect infeasible declarations,CORD: number infeasible declarations because of TW violations,CORD: number infeasible declarations because of RT violations,CORD: number infeasible declarations because of BATT violations,CORD: number of deviating solutions,CORD: average relative deviation,CORD: average cpu algorithm [ms],PARR: number incorrect feasible declarations,PARR: number incorrect infeasible declarations,PARR: number infeasible declarations because of TW violations,PARR: number infeasible declarations because of RT violations,PARR: number infeasible declarations because of BATT violations,PARR: number of deviating solutions,PARR: average relative deviation,PARR: average cpu algorithm [ms],MOL: number incorrect feasible declarations,MOL: number incorrect infeasible declarations,MOL: number infeasible declarations because of TW violations,MOL: number infeasible declarations because of RT violations,MOL: number infeasible declarations because of BATT violations,MOL: number of deviating solutions,MOL: average relative deviation,MOL: average cpu algorithm [ms]
pr01,122148,122148,4 to 24,1.96,0,0,0,0,0,0,0.0,0.649,0,0,0,0,0,32553,19.679,0.462,0,0,0,0,0,13,6.915,0.439,0,0,0,0,0,3,5.349,0.36
pr02,228021,228021,4 to 32,2.058,0,0,0,0,0,0,0.0,0.661,0,0,0,0,0,63355,18.742,0.627,0,7,0,7,0,858,4.802,0.621,0,7,0,7,0,150,3.923,0.419
pr03,447151,447151,4 to 34,2.059,0,0,0,0,0,0,0.0,0.852,0,0,0,0,0,121082,14.201,0.719,0,11,0,11,0,883,6.533,0.716,0,11,0,11,0,250,4.673,0.441
pr04,934956,934956,4 to 34,2.131,0,0,0,0,0,0,0.0,0.927,0,0,0,0,0,315122,21.483,0.831,0,14,0,14,0,3343,9.475,0.791,0,15,0,15,0,719,5.683,0.464
pr05,1199566,1199566,4 to 36,2.154,0,0,0,0,0,0,0.0,0.927,0,0,0,0,0,318473,15.528,0.84,0,18,0,18,0,6569,7.054,0.803,0,14,1,13,0,1260,3.137,0.479
pr06,1682112,1682112,4 to 36,2.319,0,0,0,0,0,1,0.999,0.903,0,0,0,0,0,494874,15.421,0.884,0,13,0,13,0,6065,7.22,0.85,0,13,0,13,0,1032,2.169,0.479
pr07,149042,149042,4 to 28,2.075,0,0,0,0,0,0,0.0,0.762,0,0,0,0,0,39990,17.77,0.566,0,0,0,0,0,393,5.835,0.559,0,0,0,0,0,18,3.512,0.401
pr08,290587,290587,4 to 34,2.248,0,0,0,0,0,0,0.0,0.834,0,0,0,0,0,86704,10.062,0.801,0,3,0,3,0,2036,3.654,0.803,0,2,0,2,0,1774,2.534,0.498
pr09,400605,400605,4 to 36,2.218,0,0,0,0,0,2,1.342,0.804,0,0,0,0,0,146723,8.077,0.955,0,120,0,120,0,36057,2.323,0.936,0,222,0,222,0,19025,1.98,0.545
pr10,642027,642027,4 to 38,2.53,0,0,0,0,0,0,0.0,0.871,0,0,0,0,0,235329,8.103,1.088,0,83,0,83,0,15152,3.257,1.061,0,66,0,66,0,20754,2.242,0.601
pr11,219479,219479,4 to 26,2.012,0,0,0,0,0,0,0.0,0.567,0,0,0,0,0,44629,25.045,0.493,0,3,0,3,0,165,10.072,0.487,0,3,0,3,0,7,9.491,0.387
pr12,762104,762104,4 to 30,2.14,0,0,0,0,0,0,0.0,0.751,0,0,0,0,0,184521,27.09,0.772,0,9,0,9,0,547,6.062,0.75,0,7,0,7,0,105,3.642,0.489
pr13,1206019,1206019,4 to 32,2.234,0,0,0,0,0,0,0.0,0.687,0,0,0,0,0,427127,22.045,0.798,0,372,0,372,0,1935,8.359,0.769,0,341,3,338,0,313,4.36,0.514
pr14,1859557,1859557,4 to 34,2.545,0,0,0,0,0,0,0.0,0.715,0,0,0,0,0,382352,25.436,0.867,0,469,0,469,0,2242,6.64,0.83,0,410,15,395,0,1477,4.751,0.556
pr15,2965126,2965126,4 to 38,2.219,0,0,0,0,0,0,0.0,0.824,0,0,0,0,0,818035,27.374,0.96,0,196,0,196,0,10909,7.876,0.917,0,119,8,111,0,1644,7.601,0.532
pr17,328588,328588,4 to 28,1.902,0,0,0,0,0,0,0.0,0.541,0,0,0,0,0,67848,23.784,0.601,0,6,0,6,0,406,6.852,0.568,0,6,0,6,0,133,5.549,0.441
pr18,895460,895460,4 to 36,2.303,0,0,0,0,0,0,0.0,0.81,0,0,0,0,0,234296,18.485,0.987,0,38,0,38,0,1654,6.959,0.966,0,35,0,35,0,213,3.866,0.534
pr19,1580455,1580455,4 to 38,2.729,0,0,0,0,0,0,0.0,0.729,0,0,0,0,0,365403,12.652,1.184,0,19,0,19,0,4544,7.957,1.152,0,12,0,12,0,499,5.14,0.627
pr20,1627462,1627462,4 to 40,2.47,0,0,0,0,0,0,0.0,0.681,0,0,0,0,0,368965,14.941,1.165,0,61,0,61,0,14655,4.499,1.125,0,92,0,92,0,4668,3.275,0.621


==> excel/uber/old_Table_logs.csv <==
scenario,number of routes,number feasible routes,range of route nodes,average cpu LP [ms],BONG: number incorrect feasible declarations,BONG: number incorrect infeasible declarations,BONG: number infeasible declarations because of TW violations,BONG: number infeasible declarations because of RT violations,BONG: number infeasible declarations because of BATT violations,BONG: number of deviating solutions,BONG: average relative deviation,BONG: average cpu algorithm [ms],CORD: number incorrect feasible declarations,CORD: number of incorrect infeasible declarations,CORD: number infeasible declarations because of TW violations,CORD: number infeasible declarations because of RT violations,CORD: number infeasible declarations because of BATT violations,CORD: number of deviating solutions,CORD: average relative deviation,CORD: average cpu algorithm [ms],PARR: number incorrect feasible declarations,PARR: number incorrect infeasible declarations,PARR: number infeasible declarations because of TW violations,PARR: number infeasible declarations because of RT violations,PARR: number infeasible declarations because of BATT violations,PARR: number of deviating solutions,PARR: average relative deviation,PARR: average cpu algorithm [ms],MOL: number incorrect feasible declarations,MOL: number incorrect infeasible declarations,MOL: number infeasible declarations because of TW violations,MOL: number infeasible declarations because of RT violations,MOL: number infeasible declarations because of BATT violations,MOL: number of deviating solutions,MOL: average relative deviation,MOL: average cpu algorithm [ms]
u2-16-0.1,37670,37670,4 to 23,1.945,0,0,0,0,0,0,0.0,0.676,0,0,0,0,0,14343,31.036,0.463,0,217,181,0,139,0,0.0,0.464,0,0,0,0,0,0,0.0,0.417
u2-16-0.4,20348,20348,5 to 23,1.878,0,0,0,0,0,0,0.0,0.663,0,0,0,0,0,3121,33.209,0.471,0,2460,154,0,2357,0,0.0,0.452,0,0,0,0,0,0,0.0,0.499
u2-16-0.7,15319,15319,6 to 24,1.966,0,0,0,0,0,0,0.0,0.503,0,0,0,0,0,1098,33.28,0.392,0,3736,63,0,3727,0,0.0,0.359,0,0,0,0,0,0,0.0,0.596
u2-20-0.1,51431,51431,5 to 30,2.062,0,0,0,0,0,0,0.0,0.91,0,166,0,166,0,12933,67.765,0.661,0,342,22,0,335,0,0.0,0.634,0,0,0,0,0,0,0.0,0.464
u2-20-0.4,39031,39031,5 to 31,2.655,0,0,0,0,0,0,0.0,1.025,0,13,0,13,0,9605,70.787,0.726,0,9144,24,0,9135,0,0.0,0.738,0,0,0,0,0,0,0.0,0.539
u2-20-0.7,31343,31343,5 to 27,2.099,0,0,0,0,0,0,0.0,0.774,0,7,0,7,0,5591,68.619,0.56,0,1296,11,0,1296,0,0.0,0.554,0,0,0,0,0,0,0.0,0.52
u2-24-0.1,26513,26513,6 to 33,2.872,0,0,0,0,0,0,0.0,1.034,0,0,0,0,0,10321,28.348,0.658,0,3609,1819,0,2596,0,0.0,0.649,0,0,0,0,0,0,0.0,0.629
u2-24-0.4,28913,28913,6 to 34,3.013,0,0,0,0,0,0,0.0,0.939,0,0,0,0,0,11061,26.981,0.657,0,3572,1065,0,3139,0,0.0,0.649,0,0,0,0,0,0,0.0,0.697
u2-24-0.7,1751,1751,5 to 27,2.556,0,0,0,0,0,0,0.0,1.108,0,0,0,0,0,86,24.093,0.976,0,315,42,0,312,0,0.0,0.941,0,0,0,0,0,0,0.0,1.771
u3-18-0.1,59678,59678,4 to 24,2.008,0,0,0,0,0,0,0.0,0.615,0,0,0,0,0,13580,36.428,0.377,0,1135,1135,0,152,0,0.0,0.365,0,0,0,0,0,0,0.0,0.355
u3-18-0.4,45877,45877,4 to 21,2.079,0,0,0,0,0,0,0.0,0.602,0,0,0,0,0,10629,38.876,0.345,0,384,357,0,364,0,0.0,0.348,0,0,0,0,0,0,0.0,0.353
u3-18-0.7,43889,43889,5 to 21,1.786,0,0,0,0,0,0,0.0,0.576,0,0,0,0,0,8149,46.895,0.373,0,7378,10,0,7377,0,0.0,0.356,0,0,0,0,0,0,0.0,0.383
u3-24-0.1,62295,62295,4 to 24,2.088,0,0,0,0,0,0,0.0,0.722,0,0,0,0,0,25272,59.241,0.459,0,38,36,0,14,7,0.565,0.468,0,0,0,0,0,0,0.0,0.389
u3-24-0.4,62863,62863,5 to 25,2.202,0,0,0,0,0,0,0.0,0.741,0,0,0,0,0,25325,58.769,0.495,0,3721,297,0,3692,2,0.565,0.496,0,0,0,0,0,0,0.0,0.434
u3-24-0.7,39789,39789,5 to 25,2.756,0,0,0,0,0,0,0.0,0.758,0,0,0,0,0,19159,50.038,0.529,0,4588,23,0,4584,1,0.565,0.515,0,0,0,0,0,0,0.0,0.488
u3-30-0.1,82775,82775,4 to 35,2.208,0,0,0,0,0,0,0.0,1.233,0,0,0,0,0,21557,106.719,0.758,0,75,55,0,52,0,0.0,0.74,0,0,0,0,0,0,0.0,0.453
u3-30-0.4,56560,56560,4 to 33,2.954,0,0,0,0,0,0,0.0,1.235,0,0,0,0,0,15463,63.967,0.761,0,8901,26,0,8885,0,0.0,0.75,0,0,0,0,0,0,0.0,0.54
u3-30-0.7,53357,53357,5 to 38,2.486,0,0,0,0,0,0,0.0,1.042,0,0,0,0,0,17616,65.755,0.623,0,20916,136,0,20863,0,0.0,0.572,0,0,0,0,0,0,0.0,0.551
u3-36-0.1,79254,79254,5 to 35,2.562,0,0,0,0,0,0,0.0,1.418,0,0,0,0,0,35159,68.424,0.912,0,6355,233,0,6779,0,0.0,0.885,0,0,0,0,0,0,0.0,0.526
u3-36-0.4,40374,40374,5 to 35,2.091,0,0,0,0,0,0,0.0,1.191,0,0,0,0,0,19270,72.027,0.755,0,7642,91,0,7610,0,0.0,0.704,0,0,0,0,0,0,0.0,0.505
u3-36-0.7,53003,53003,5 to 40,2.388,0,0,0,0,0,0,0.0,1.329,0,0,0,0,0,22234,59.382,0.829,0,7594,31,0,7594,0,0.0,0.836,0,0,0,0,0,0,0.0,0.616
u4-16-0.1,67699,67699,4 to 14,1.394,0,0,0,0,0,0,0.0,0.279,0,0,0,0,0,11342,96.12,0.194,0,0,0,0,0,0,0.0,0.193,0,0,0,0,0,0,0.0,0.247
u4-16-0.4,62234,62234,4 to 14,1.404,0,0,0,0,0,0,0.0,0.263,0,0,0,0,0,10092,101.253,0.187,0,0,0,0,0,0,0.0,0.185,0,0,0,0,0,0,0.0,0.253
u4-16-0.7,40835,40835,4 to 17,1.478,0,0,0,0,0,0,0.0,0.276,0,0,0,0,0,6270,62.277,0.249,0,5026,14,0,5026,0,0.0,0.247,0,0,0,0,0,0,0.0,0.337
u4-24-0.1,59968,59968,4 to 23,1.824,0,0,0,0,0,0,0.0,0.627,0,3,0,3,0,13711,42.533,0.329,0,334,304,0,360,0,0.0,0.328,0,0,0,0,0,0,0.0,0.333
u4-24-0.4,54756,54756,5 to 23,1.702,0,0,0,0,0,0,0.0,0.663,0,16,0,16,0,7858,30.573,0.379,0,8411,282,0,8385,0,0.0,0.366,0,0,0,0,0,0,0.0,0.373
u4-24-0.7,33597,33597,4 to 23,1.731,0,0,0,0,0,0,0.0,0.674,0,7,0,7,0,5010,34.655,0.417,0,2722,19,0,2721,0,0.0,0.414,0,0,0,0,0,0,0.0,0.415
u4-32-0.1,106225,106225,4 to 27,1.958,0,0,0,0,0,0,0.0,0.806,0,338,0,338,0,53488,48.561,0.522,0,754,662,0,483,0,0.0,0.513,0,0,0,0,0,0,0.0,0.415
u4-32-0.4,46931,46931,4 to 25,1.875,0,0,0,0,0,0,0.0,0.684,0,29,0,29,0,16534,54.786,0.5,0,8713,111,0,8686,0,0.0,0.485,0,0,0,0,0,0,0.0,0.428
u4-32-0.7,51616,51616,5 to 25,2.076,0,0,0,0,0,0,0.0,0.636,0,129,0,129,0,16893,44.91,0.472,0,14747,38,0,14747,0,0.0,0.497,0,0,0,0,0,0,0.0,0.421
u4-40-0.1,46790,46790,4 to 29,2.216,0,0,0,0,0,0,0.0,1.064,0,0,0,0,0,20143,67.739,0.643,0,4635,184,0,4772,0,0.0,0.624,0,0,0,0,0,0,0.0,0.486
u4-40-0.4,44843,44843,5 to 31,2.031,0,0,0,0,0,0,0.0,0.918,0,0,0,0,0,22624,86.456,0.541,0,13034,52,0,13032,0,0.0,0.535,0,0,0,0,0,0,0.0,0.488
u4-40-0.7,31625,31625,5 to 25,1.49,0,0,0,0,0,0,0.0,0.369,0,0,0,0,0,1434,59.386,0.273,0,3516,364,0,3509,0,0.0,0.261,0,0,0,0,0,0,0.0,0.383
u4-48-0.1,90666,90666,5 to 39,2.445,0,0,0,0,0,0,0.0,1.339,0,175,0,175,0,57814,37.664,0.99,0,9379,221,1,12731,0,0.0,0.964,0,1,0,1,0,0,0.0,0.543
u4-48-0.4,58420,58420,5 to 31,1.647,0,0,0,0,0,0,0.0,0.407,0,107,0,107,0,5979,48.564,0.345,0,2731,1448,1,2497,0,0.0,0.339,0,1,0,1,0,0,0.0,0.4
u4-48-0.7,43857,43857,5 to 29,1.605,0,0,0,0,0,0,0.0,0.411,0,115,0,115,0,4301,44.029,0.34,0,3524,139,1,3523,0,0.0,0.345,0,1,0,1,0,0,0.0,0.405
u5-40-0.1,130743,130743,4 to 25,1.945,0,0,0,0,0,0,0.0,0.849,0,0,0,0,0,59482,77.189,0.515,0,237,82,0,213,0,0.0,0.494,0,0,0,0,0,0,0.0,0.39
u5-40-0.4,116848,116848,4 to 27,2.145,0,0,0,0,0,0,0.0,0.795,0,0,0,0,0,44558,79.516,0.543,0,6327,227,0,6289,0,0.0,0.532,0,0,0,0,0,0,0.0,0.436
u5-40-0.7,50576,50576,5 to 23,1.325,0,0,0,0,0,0,0.0,0.204,0,0,0,0,0,2407,63.427,0.199,0,3962,811,0,3962,1,7.262,0.195,0,0,0,0,0,0,0.0,0.299
u5-50-0.1,112835,112835,4 to 34,2.185,0,0,0,0,0,0,0.0,1.057,0,1,0,1,0,47249,60.896,0.645,0,4029,93,0,4120,2,3.583,0.629,0,0,0,0,0,0,0.0,0.429
u5-50-0.4,111003,111003,4 to 31,2.208,0,0,0,0,0,0,0.0,1.043,0,3,0,3,0,61626,60.273,0.692,0,27094,60,0,27077,6,5.335,0.678,0,0,0,0,0,1,3.041,0.461
u5-50-0.7,76143,76143,5 to 33,2.306,0,0,0,0,0,0,0.0,1.065,0,0,0,0,0,41223,52.761,0.702,0,10444,3,0,10444,123,6.021,0.721,0,0,0,0,0,4,4.07,0.507

